The mean-field phi4-model: entropy, analyticity, and configuration space topology

A large deviation technique is applied to the mean-field phi4-model, providing an exact expression for the configurational entropy s(v,m) as a function of the potential energy v and the magnetization m. Although a continuous phase transition occurs at some critical energy v_c, the entropy is found to be a real analytic function in both arguments, and it is only the maximization over m which gives rise to a nonanalyticity in s(v)=sup_m s(v,m). This mechanism of nonanalyticity-generation by maximization over one variable of a real analytic function is restricted to systems with long-range interactions and has--for continuous phase transitions--the generic occurrence of classical critical exponents as an immediate consequence. Furthermore, this mechanism can provide an explanation why, contradictory to the so-called topological hypothesis, the phase transition in the mean-field phi4-model need not be accompanied by a topology change in the family of constant-energy submanifolds.

==> PlotDaten/EcJNum.dat <==
{{0.01, -0.24498129678580333}, {0.02, -0.23986866170414678}, 
 {0.03, -0.23459654868045773}, {0.04, -0.22913438574680395}, 
 {0.05, -0.22357455536201556}, {0.06, -0.2180889354822081}, 
 {0.07, -0.21281483811594382}, {0.08, -0.2078254351943904}, 
 {0.09, -0.2031468031861979}, {0.1, -0.19877401184970767}, 
 {0.11, -0.1946907360700051}, {0.12, -0.19087249157422562}, 
 {0.13, -0.1872933200047716}, {0.14, -0.18392794572734544}, 
 {0.15, -0.1807528331297967}, {0.16, -0.17774660074355927}, 
 {0.17, -0.17489054868598178}, {0.18, -0.17216645756214907}, 
 {0.19, -0.16956012088296105}, {0.2, -0.16705810073701294}, 
 {0.21, -0.16464855229788197}, {0.22, -0.16232100597457108}, 
 {0.23, -0.1600661845890746}, {0.24, -0.15787584747653086}, 
 {0.25, -0.15574265666052942}, {0.26, -0.1536600616994571}, 
 {0.27, -0.15162220051301822}, {0.28, -0.14962381392515883}, 
 {0.29, -0.1476601719733155}, {0.3, -0.14572735700028297}, 
 {0.31, -0.14382065891271656}, {0.32, -0.1419371708082856}, 
 {0.33, -0.14007369094543995}, {0.34, -0.1382273172104138}, 
 {0.35, -0.13639541016073856}, {0.36, -0.13457556224166728}, 
 {0.37, -0.13276557179193946}, {0.38, -0.13096342083385}, 
 {0.39, -0.12916725590802786}, {0.4, -0.12737537140012092}, 
 {0.41, -0.12558619493875744}, {0.42, -0.12379827453847572}, 
 {0.43, -0.12201026722940454}, {0.44, -0.12022092896540028}, 
 {0.45, -0.1184293296846746}, {0.46, -0.11663382887271945}, 
 {0.47, -0.11483383415383425}, {0.48, -0.11302838785632117}, 
 {0.49, -0.1112166070415656}, {0.5, -0.10939767369649651}, 
 {0.51, -0.10757082689900913}, {0.52, -0.10573535654275977}, 
 {0.53, -0.10389059826940433}, {0.54, -0.10203609791948728}, 
 {0.55, -0.10017077466387873}, {0.56, -0.0982946091632622}, 
 {0.57, -0.09640679757322064}, {0.58, -0.09450715248589357}, 
 {0.59, -0.09259463691783357}, {0.6, -0.0906693680150394}, 
 {0.61, -0.08873074933175441}, {0.62, -0.0867783950236172}, 
 {0.63, -0.08481194128632462}, {0.64, -0.08283104605715089}, 
 {0.65, -0.08083538948255688}, {0.66, -0.0788246753377532}, 
 {0.67, -0.0767984249769591}, {0.68, -0.07475661095856505}, 
 {0.69, -0.07269886871168724}, {0.7, -0.0706249452860243}, 
 {0.71, -0.0685346000480653}, {0.72, -0.06642760395259624}, 
 {0.73, -0.06430373888657946}, {0.74, -0.06216279709895149}, 
 {0.75, -0.06000458074459065}, {0.76, -0.05782890159449988}, 
 {0.77, -0.055635581001659655}, {0.78, -0.05342445026905505}, 
 {0.79, -0.05119535165072387}, {0.8, -0.04894801984106926}, 
 {0.81, -0.04668245716446191}, {0.82, -0.04439845795339495}, 
 {0.83, -0.04209588377423996}, {0.84, -0.039774606357087884}, 
 {0.85, -0.03743448953017882}, {0.86, -0.035075415854233676}, 
 {0.87, -0.03269726831791425}, {0.88, -0.03029993460134262}, 
 {0.89, -0.027883306840313125}, {0.9, -0.02544728140433513}, 
 {0.91, -0.022991758687742964}, {0.92, -0.020516642913174926}, 
 {0.93, -0.0180218419467596}, {0.94, -0.015507267124358935}, 
 {0.95, -0.012972833088209339}, {0.96, -0.01041845763328368}, 
 {0.97, -0.007844061562677546}, {0.98, -0.005249568551312725}, 
 {0.99, -0.0026349050172581375}, {1., 0.}, {1.01, 0.0026552149549488213}, 
 {1.02, 0.005330805905627618}, {1.03, 0.00802683661782239}, 
 {1.04, 0.010743368664198774}, {1.05, 0.013480461518601702}, 
 {1.06, 0.016238172645681576}, {1.07, 0.019016557585977922}, 
 {1.08, 0.021815670036605297}, {1.09, 0.024635570142478823}, 
 {1.1, 0.02747628445907099}, {1.11, 0.030337883351080022}, 
 {1.12, 0.03322040871325692}, {1.13, 0.03612391082298466}, 
 {1.14, 0.039048460535953705}, {1.15, 0.04199398452782022}, 
 {1.16, 0.044960652497717656}, {1.17, 0.04794845976077845}, 
 {1.18, 0.05095744528086355}, {1.19, 0.05398764697287919}, 
 {1.2, 0.05703910195679973}, {1.21, 0.06011184706663294}, 
 {1.22, 0.06320591986423696}, {1.23, 0.06632136060581681}, 
 {1.24, 0.06945821593886083}, {1.25, 0.07261636275795309}, 
 {1.26, 0.07579604133119805}, {1.27, 0.07899720005655347}, 
 {1.28, 0.08221986783204042}, {1.29, 0.08546407276598446}, 
 {1.3, 0.08872984225610801}, {1.31, 0.09201720316716551}, 
 {1.32, 0.09532618228848044}, {1.33, 0.09865680755944838}, 
 {1.34, 0.1020091113463937}, {1.35, 0.10538313908146753}, 
 {1.36, 0.10877875698550021}, {1.37, 0.11219618105170007}, 
 {1.38, 0.11563536266891301}, {1.39, 0.1190963231733548}, 
 {1.4, 0.12257908334493643}, {1.41, 0.1260836634253628}, 
 {1.42, 0.12961008313552586}, {1.43, 0.13315836169222448}, 
 {1.44, 0.1367285178242406}, {1.45, 0.1403205697878006}, 
 {1.46, 0.14393453538144843}, {1.47, 0.14757043196035546}, 
 {1.48, 0.1512282764500933}, {1.49, 0.15490808535988976}, 
 {1.5, 0.1586098747953917}, {1.51, 0.1623336604709553}, 
 {1.52, 0.16607945772148136}, {1.53, 0.1698472815138169}, 
 {1.54, 0.17363714645773926}, {1.55, 0.17744906681653938}, 
 {1.56, 0.18128305651722018}, {1.57, 0.18513912916032704}, 
 {1.58, 0.18901729802942185}, {1.59, 0.19291757610021756}, 
 {1.6, 0.1968399760493858}, {1.61, 0.20078451026304947}, 
 {1.62, 0.20475119084497523}, {1.63, 0.20874002962447666}, 
 {1.64, 0.21275103816404253}, {1.65, 0.2167842277667006}, 
 {1.66, 0.220839609483131}, {1.67, 0.22491719411854277}, 
 {1.68, 0.22901699223932437}, {1.69, 0.23313901417948532}, 
 {1.7, 0.2372832700469005}, {1.71, 0.24144976972937232}, 
 {1.72, 0.24563852290052815}, {1.73, 0.2498495390255652}, 
 {1.74, 0.2540828273668626}, {1.75, 0.25833839698947314}, 
 {1.76, 0.26261625676651196}, {1.77, 0.2669164153844562}, 
 {1.78, 0.27123888134836793}, {1.79, 0.2755836629870505}, 
 {1.8, 0.2799507298406628}, {1.81, 0.28434016730313316}, 
 {1.82, 0.28875194466245496}, {1.83, 0.29318606959303495}, 
 {1.84, 0.29764254961839554}, {1.85, 0.30212139211370237}, 
 {1.86, 0.30662260430856764}, {1.87, 0.31114619329004695}, 
 {1.88, 0.3156921660057562}, {1.89, 0.32026052926704535}, 
 {1.9, 0.32485148879349457}, {1.91, 0.3294645764225321}, 
 {1.92, 0.3341001015551186}, {1.93, 0.33875806166789973}, 
 {1.94, 0.3434384566082368}, {1.95, 0.34814128802472466}, 
 {1.96, 0.3528665588838703}, {1.97, 0.35761427307512356}, 
 {1.98, 0.3623844351002306}, {1.99, 0.36717704983842425}, 
 {2., 0.3719921223762706}}


==> PlotDaten/EcJNum1.dat <==
{{0.04, -0.22913438574680395}, {0.08, -0.2078254351943904}, 
 {0.12, -0.19087249157422562}, {0.16, -0.17774660074355927}, 
 {0.2, -0.16705810073701294}, {0.24, -0.15787584747653086}, 
 {0.28, -0.14962381392515883}, {0.32, -0.1419371708082856}, 
 {0.36, -0.13457556224166728}, {0.4, -0.12737537140012092}, 
 {0.44, -0.12022092896540028}, {0.48, -0.11302838785632117}, 
 {0.52, -0.10573535654275977}, {0.56, -0.0982946091632622}, 
 {0.6, -0.0906693680150394}, {0.64, -0.08283104605715089}, 
 {0.68, -0.07475661095856505}, {0.72, -0.06642760395259624}, 
 {0.76, -0.05782890159449988}, {0.8, -0.04894801984106926}, 
 {0.84, -0.039774606357087884}, {0.88, -0.03029993460134262}, 
 {0.92, -0.020516642913174926}, {0.96, -0.01041845763328368}, {1., 0.}, 
 {1.04, 0.010743368664198774}, {1.08, 0.021815670036605297}, 
 {1.12, 0.03322040871325692}, {1.16, 0.044960652497717656}, 
 {1.2, 0.05703910195679973}, {1.24, 0.06945821593886083}, 
 {1.28, 0.08221986783204042}, {1.32, 0.09532618228848044}, 
 {1.36, 0.10877875698550021}, {1.4, 0.12257908334493643}, 
 {1.44, 0.1367285178242406}, {1.48, 0.1512282764500933}, 
 {1.52, 0.16607945772148136}, {1.56, 0.18128305651722018}, 
 {1.6, 0.1968399760493858}, {1.64, 0.21275103816404253}, 
 {1.68, 0.22901699223932437}, {1.72, 0.24563852290052815}, 
 {1.76, 0.26261625676651196}, {1.8, 0.2799507298406628}, 
 {1.84, 0.29764254961839554}, {1.88, 0.3156921660057562}, 
 {1.92, 0.3341001015551186}, {1.96, 0.3528665588838703}, 
 {2., 0.3719921223762706}, {2.04, 0.39147709396171515}, 
 {2.08, 0.41132183732808536}, {2.12, 0.43152654326053924}, 
 {2.16, 0.45209161397667197}, {2.2, 0.47301731910825107}, 
 {2.24, 0.49430378187531543}, {2.28, 0.5159513829545594}, 
 {2.32, 0.5379602287146185}, {2.36, 0.5603306473516662}, 
 {2.4, 0.583062697554889}, {2.44, 0.6061566113792152}, 
 {2.48, 0.629612556787481}, {2.52, 0.653430691683973}, 
 {2.56, 0.6776111646581887}, {2.6, 0.7021541156635599}, 
 {2.64, 0.7270596766377092}, {2.68, 0.7523279720700817}, 
 {2.72, 0.7779591195221137}, {2.76, 0.803953230104556}, 
 {2.8, 0.8303104089160468}, {2.84, 0.8570307554465941}, 
 {2.88, 0.8841143639492305}, {2.92, 0.9115613237827631}, 
 {2.96, 0.9393717197282412}, {3., 0.9675456322814813}, 
 {3.04, 0.9960831379237817}, {3.08, 1.0249843093727342}, 
 {3.12, 1.0542492158149013}, {3.16, 1.083877923121905}, 
 {3.2, 1.1138704940513982}, {3.24, 1.1442269884341218}, 
 {3.28, 1.1749474633480794}, {3.32, 1.2060319732804183}, 
 {3.36, 1.2374805702770164}, {3.4, 1.2692931726540326}, 
 {3.44, 1.3014702339334243}, {3.48, 1.3340112277705576}, 
 {3.52, 1.366916627676826}, {3.56, 1.4001863485115364}, 
 {3.6, 1.433820623865315}, {3.64, 1.4678188901163787}, 
 {3.68, 1.5021817761877732}, {3.72, 1.5369091415942975}, 
 {3.76, 1.5720009753809177}, {3.8, 1.6074573537801125}, 
 {3.84, 1.6432783228772958}, {3.88, 1.6794639506232505}, 
 {3.92, 1.7160142023680316}, {3.96, 1.7529287172661978}, 
 {4., 1.7902083007589553}}


==> PlotDaten/EcJNum2.dat <==
{{0.005, -0.24750434646617647}, {0.01, -0.24498129678580333}, 
 {0.015, -0.24242874060770742}, {0.02, -0.23986866170414678}, 
 {0.025, -0.23725338808579163}, {0.03, -0.23459654868045773}, 
 {0.035, -0.23188746750766837}, {0.04, -0.22913438574680395}, 
 {0.045, -0.22635728767199145}, {0.05, -0.22357455536201556}, 
 {0.055, -0.22081225011115235}, {0.06, -0.2180889354822081}, 
 {0.065, -0.21541951768464518}, {0.07, -0.2128148381159438}, 
 {0.075, -0.21028208170278162}, {0.08, -0.2078254351943904}, 
 {0.085, -0.2054481366666407}, {0.09, -0.2031468031861979}, 
 {0.095, -0.20092283540744163}, {0.1, -0.19877401184970767}, 
 {0.105, -0.19669764506083598}, {0.11, -0.19469073607000514}, 
 {0.115, -0.19275010471742873}, {0.12, -0.19087249157422564}, 
 {0.125, -0.189054633880187}, {0.13, -0.18729332000477159}, 
 {0.135, -0.18558542706280412}, {0.14, -0.18392794572734542}, 
 {0.145, -0.18231799551897276}, {0.15, -0.18075283312979673}, 
 {0.155, -0.17922985573294836}, {0.16, -0.17774660074355927}, 
 {0.165, -0.1763014517344957}, {0.17, -0.17489054868598175}, 
 {0.175, -0.17351287483066066}, {0.18, -0.17216645756214907}, 
 {0.185, -0.1708494499694091}, {0.19, -0.16956012088296105}, 
 {0.195, -0.16829684613218057}, {0.2, -0.16705810073701294}, 
 {0.205, -0.16584245184685892}, {0.21, -0.16464855229788194}, 
 {0.215, -0.16347513469811625}, {0.22, -0.1623210059745711}, 
 {0.225, -0.16118504233268727}, {0.23, -0.1600661845890746}, 
 {0.235, -0.1589634338454627}, {0.24, -0.15787584747653086}, 
 {0.245, -0.15680253540759218}, {0.25, -0.15574265666052942}, 
 {0.255, -0.15469541614825028}, {0.26, -0.15366006169945706}, 
 {0.265, -0.15263588129684527}, {0.27, -0.1516222005130182}, 
 {0.275, -0.15061838012949003}, {0.28, -0.1496238139251588}, 
 {0.285, -0.14863792662158587}, {0.29, -0.14766017197331552}, 
 {0.295, -0.14669050314238316}, {0.3, -0.14572735700028297}, 
 {0.305, -0.14477089372951302}, {0.31, -0.1438206589127166}, 
 {0.315, -0.14287622122680788}, {0.32, -0.1419371708082856}, 
 {0.325, -0.14100311778405983}, {0.33, -0.14007369094543992}, 
 {0.335, -0.13914853654643097}, {0.34, -0.13822731721041379}, 
 {0.345, -0.13730971093172994}, {0.35, -0.13639541016073856}, 
 {0.355, -0.1354841209626245}, {0.36, -0.13457556224166728}, 
 {0.365, -0.13366946502388138}, {0.37, -0.13276557179193946}, 
 {0.375, -0.1318636358671357}, {0.38, -0.13096342083385}, 
 {0.385, -0.13006470000256992}, {0.39, -0.12916725590802783}, 
 {0.395, -0.12827087983943078}, {0.4, -0.12737537140012092}, 
 {0.405, -0.12648053809430593}, {0.41, -0.12558619493875744}, 
 {0.415, -0.1246921640975966}, {0.42, -0.12379827453847571}, 
 {0.425, -0.1229043617086287}, {0.43, -0.12201026722940456}, 
 {0.435, -0.12111583860802329}, {0.44, -0.12022092896540029}, 
 {0.445, -0.11932539677898382}, {0.45, -0.11842932968467461}, 
 {0.455, -0.11753207792716173}, {0.46, -0.11663382887271943}, 
 {0.465, -0.11573445498811388}, {0.47, -0.11483383415383425}, 
 {0.475, -0.11393184926196233}, {0.48, -0.11302838785632119}, 
 {0.485, -0.11212334181074096}, {0.49, -0.1112166070415656}, 
 {0.495, -0.11030808325079243}, {0.5, -0.10939767369649651}}


==> PlotDaten/contoursv1a.dat <==
{{0.9999999999999991, 2.038475950972704}, {0.5146831831151295, 
  1.936552153424069}, {0.1297976906215561, 1.834628355875434}, 
 {-0.16651033035389773, 1.7327045583267986}, 
 {-0.3855144055099964, 1.6307807607781635}, {-0.5376577369606977, 
  1.5288569632295284}, {-0.633304493880865, 1.426933165680893}, 
 {-0.6819144263150967, 1.325009368132258}, {-0.692302866054587, 
  1.2230855705836225}, {-0.6727305778510497, 1.1211617730349874}, 
 {-0.630831515663128, 1.019237975486352}, {-0.5743735937912862, 
  0.917314177937717}, {-0.5112595485774941, 0.8153903803890817}, 
 {-0.44697266361639054, 0.7134665828404465}, 
 {-0.3897169990496081, 0.6115427852918113}, {-0.3404945863244071, 
  0.509618987743176}, {-0.2997588134959684, 0.40769519019454087}, 
 {-0.26781959495986307, 0.30577139264590564}, 
 {-0.24488042946333918, 0.20384759509727043}, 
 {-0.2310700569032868, 0.10192379754863522}, {-0.22645970925362022, 0.}, 
 {-0.23107005690328686, -0.10192379754863522}, 
 {-0.2448804294633392, -0.20384759509727043}, 
 {-0.26781959495986285, -0.30577139264590564}, 
 {-0.2997588134959681, -0.40769519019454087}, 
 {-0.34049458632440693, -0.509618987743176}, 
 {-0.38971699904960755, -0.6115427852918113}, 
 {-0.4469726636163911, -0.7134665828404465}, 
 {-0.5112595485774941, -0.8153903803890817}, 
 {-0.5743735937912862, -0.917314177937717}, 
 {-0.630831515663128, -1.019237975486352}, {-0.6727305778510498, 
  -1.1211617730349874}, {-0.692302866054587, -1.2230855705836225}, 
 {-0.6819144263150967, -1.325009368132258}, 
 {-0.633304493880865, -1.426933165680893}, {-0.5376577369606977, 
  -1.5288569632295284}, {-0.3855144055099964, -1.6307807607781635}, 
 {-0.16651033035389773, -1.7327045583267986}, 
 {0.1297976906215561, -1.834628355875434}, {0.5146831831151295, 
  -1.936552153424069}, {0.9999999999999991, -2.038475950972704}}


==> PlotDaten/contoursv1b.dat <==
{{-0.35585341428754247, 1.6467260939740667}, 
 {-0.49139892157162357, 1.5643897892753633}, 
 {-0.5879776254749993, 1.48205348457666}, {-0.6505614896298684, 
  1.3997171798779566}, {-0.6839407128531285, 1.3173808751792533}, 
 {-0.6927214679281084, 1.23504457048055}, {-0.6815680872498445, 
  1.1527082657818466}, {-0.6543496202017236, 1.0703719610831433}, 
 {-0.6147551965965555, 0.9880356563844399}, {-0.5676057891283999, 
  0.9056993516857367}, {-0.5161086096401081, 0.8233630469870333}, 
 {-0.46375656640778357, 0.74102674228833}, {-0.41523885085353235, 
  0.6586904375896266}, {-0.3717872740920223, 0.5763541328909233}, 
 {-0.33369849545811237, 0.49401782819221995}, 
 {-0.3011885883135835, 0.41168152349351667}, 
 {-0.27441388625305896, 0.3293452187948133}, 
 {-0.2534862724193287, 0.24700891409610998}, 
 {-0.23848704798033352, 0.16467260939740666}, 
 {-0.22946830381944142, 0.08233630469870333}, {-0.22645970925362022, 0.}, 
 {-0.22946830381944142, -0.08233630469870333}, 
 {-0.23848704798033352, -0.16467260939740666}, 
 {-0.2534862724193287, -0.24700891409610998}, 
 {-0.27441388625305896, -0.3293452187948133}, 
 {-0.3011885883135835, -0.41168152349351667}, 
 {-0.33369849545811237, -0.49401782819221995}, 
 {-0.3717872740920223, -0.5763541328909233}, 
 {-0.41523885085353235, -0.6586904375896266}, 
 {-0.46375656640778357, -0.74102674228833}, {-0.5161086096401081, 
  -0.8233630469870333}, {-0.5676057891283999, -0.9056993516857367}, 
 {-0.6147551965965555, -0.9880356563844399}, 
 {-0.6543496202017236, -1.0703719610831433}, 
 {-0.6815680872498445, -1.1527082657818466}, 
 {-0.6927214679281084, -1.23504457048055}, {-0.6839407128531285, 
  -1.3173808751792533}, {-0.6505614896298684, -1.3997171798779566}, 
 {-0.5879776254749993, -1.48205348457666}, {-0.49139892157162357, 
  -1.5643897892753633}, {-0.35585341428754247, -1.6467260939740667}}


==> PlotDaten/contoursv2a.dat <==
{{0.9999999999999931, 1.8517717984856188}, {0.6241656971784675, 
  1.759183208561338}, {0.3196024642959301, 1.666594618637057}, 
 {0.07788418683704679, 1.574006028712776}, {-0.10852190142166251, 
  1.481417438788495}, {-0.24680517795184154, 1.3888288488642142}, 
 {-0.34364271117255507, 1.296240258939933}, {-0.4055622402971227, 
  1.2036516690156522}, {-0.4383765908782225, 1.1110630790913714}, 
 {-0.4474437070017892, 1.0184744891670903}, {-0.4381619568099823, 
  0.9258858992428094}, {-0.41524556802826, 0.8332973093185285}, 
 {-0.38316800140986673, 0.7407087193942475}, 
 {-0.34651357562544893, 0.6481201294699666}, 
 {-0.30851979537361385, 0.5555315395456857}, 
 {-0.2729418131075718, 0.4629429496214047}, {-0.24212624840463828, 
  0.37035435969712377}, {-0.217940324565035, 0.27776576977284284}, 
 {-0.19943354532422478, 0.18517717984856188}, 
 {-0.1881718361122531, 0.09258858992428094}, {-0.18441358231720364, 0.}, 
 {-0.1881718361122531, -0.09258858992428094}, 
 {-0.19943354532422478, -0.18517717984856188}, 
 {-0.217940324565035, -0.27776576977284284}, 
 {-0.24212624840463828, -0.37035435969712377}, 
 {-0.2729418131075718, -0.4629429496214047}, 
 {-0.30851979537361385, -0.5555315395456857}, 
 {-0.34651357562544893, -0.6481201294699666}, 
 {-0.38316800140986673, -0.7407087193942475}, 
 {-0.41524556802826, -0.8332973093185285}, {-0.4381619568099823, 
  -0.9258858992428094}, {-0.4474437070017892, -1.0184744891670903}, 
 {-0.4383765908782225, -1.1110630790913714}, 
 {-0.4055622402971227, -1.2036516690156522}, 
 {-0.34364271117255507, -1.296240258939933}, 
 {-0.24680517795184154, -1.3888288488642142}, 
 {-0.10852190142166251, -1.481417438788495}, 
 {0.07788418683704679, -1.574006028712776}, 
 {0.3196024642959301, -1.666594618637057}, {0.6241656971784675, 
  -1.759183208561338}, {0.9999999999999931, -1.8517717984856188}}


==> PlotDaten/contoursv2b.dat <==
{{-0.10244763620139152, 1.4848889764567528}, 
 {-0.21820762787099324, 1.410644527633915}, {-0.3062542468857977, 
  1.3364000788110775}, {-0.3701616577328641, 1.2621556299882397}, 
 {-0.41296504749104, 1.1879111811654022}, {-0.4377551419813265, 
  1.1136667323425646}, {-0.44718066590964123, 1.0394222835197269}, 
 {-0.44418912361456575, 0.9651778346968892}, 
 {-0.43092625573528065, 0.8909333858740516}, 
 {-0.4102065204618984, 0.816688937051214}, {-0.3838283273181072, 
  0.7424444882283764}, {-0.35445087493638716, 0.6682000394055387}, 
 {-0.3239492767711084, 0.5939555905827011}, {-0.2950198526892296, 
  0.5197111417598634}, {-0.26662590532375674, 0.4454666929370258}, 
 {-0.24238382539921294, 0.3712222441141882}, 
 {-0.2224040046623903, 0.29697779529135054}, 
 {-0.20613066356275267, 0.2227333464685129}, 
 {-0.194076668829804, 0.14848889764567527}, {-0.1868297145468208, 
  0.07424444882283764}, {-0.18441358231720364, 0.}, 
 {-0.1868297145468208, -0.07424444882283764}, 
 {-0.194076668829804, -0.14848889764567527}, 
 {-0.20613066356275267, -0.2227333464685129}, 
 {-0.2224040046623903, -0.29697779529135054}, 
 {-0.24238382539921294, -0.3712222441141882}, 
 {-0.26662590532375674, -0.4454666929370258}, 
 {-0.2950198526892296, -0.5197111417598634}, 
 {-0.3239492767711084, -0.5939555905827011}, 
 {-0.35445087493638716, -0.6682000394055387}, 
 {-0.3838283273181072, -0.7424444882283764}, 
 {-0.4102065204618984, -0.816688937051214}, {-0.43092625573528065, 
  -0.8909333858740516}, {-0.44418912361456575, -0.9651778346968892}, 
 {-0.44718066590964123, -1.0394222835197269}, 
 {-0.4377551419813265, -1.1136667323425646}, 
 {-0.41296504749104, -1.1879111811654022}, {-0.3701616577328641, 
  -1.2621556299882397}, {-0.3062542468857977, -1.3364000788110775}, 
 {-0.21820762787099324, -1.410644527633915}, 
 {-0.10244763620139152, -1.4848889764567528}}


==> PlotDaten/contoursv3a.dat <==
{{1.0000000000000009, 1.5926070356478537}, 
 {0.73534907922848, 1.512976683865461}, {0.5139131089785627, 
  1.4333463320830682}, {0.3312383448779056, 1.3537159803006755}, 
 {0.18304073308225877, 1.2740856285182829}, {0.06532342340051212, 
  1.1944552767358902}, {-0.02562321538188428, 1.1148249249534976}, 
 {-0.09348248048886987, 1.0351945731711047}, 
 {-0.1415254958298094, 0.9555642213887121}, {-0.17297499357740526, 
  0.8759338696063195}, {-0.19084926578981437, 0.7963035178239268}, 
 {-0.19797520577277783, 0.7166731660415341}, 
 {-0.19659567453993831, 0.6370428142591414}, 
 {-0.1894668527218507, 0.5574124624767488}, {-0.17865503363826002, 
  0.47778211069435605}, {-0.16599870158054114, 0.3981517589119634}, 
 {-0.15360460970052453, 0.3185214071295707}, 
 {-0.14223978439259485, 0.23889105534717803}, 
 {-0.1338881256493682, 0.15926070356478536}, 
 {-0.12798034785889717, 0.07963035178239268}, {-0.12601478268640576, 0.}, 
 {-0.12798034785889717, -0.07963035178239268}, 
 {-0.1338881256493682, -0.15926070356478536}, 
 {-0.14223978439259485, -0.23889105534717803}, 
 {-0.15360460970052453, -0.3185214071295707}, 
 {-0.16599870158054114, -0.3981517589119634}, 
 {-0.17865503363826002, -0.47778211069435605}, 
 {-0.1894668527218507, -0.5574124624767488}, 
 {-0.19659567453993831, -0.6370428142591414}, 
 {-0.19797520577277783, -0.7166731660415341}, 
 {-0.19084926578981437, -0.7963035178239268}, 
 {-0.17297499357740526, -0.8759338696063195}, 
 {-0.1415254958298094, -0.9555642213887121}, 
 {-0.09348248048886987, -1.0351945731711047}, 
 {-0.02562321538188428, -1.1148249249534976}, 
 {0.06532342340051212, -1.1944552767358902}, 
 {0.18304073308225877, -1.2740856285182829}, 
 {0.3312383448779056, -1.3537159803006755}, 
 {0.5139131089785627, -1.4333463320830682}, 
 {0.73534907922848, -1.512976683865461}, {1.0000000000000009, 
  -1.5926070356478537}}


==> PlotDaten/contoursv3b.dat <==
{{0.186032434916096, 1.2759056117784764}, {0.08898166761117698, 
  1.2121103311895527}, {0.009613114172881798, 1.1483150506006288}, 
 {-0.0539674022966935, 1.084519770011705}, {-0.10361629934210598, 
  1.0207244894227812}, {-0.14087875225349217, 0.9569292088338573}, 
 {-0.16743385919126552, 0.8931339282449335}, 
 {-0.18501950708493176, 0.8293386476560097}, 
 {-0.1947810572968999, 0.7655433670670859}, {-0.1981578759942939, 
  0.701748086478162}, {-0.19664098865667992, 0.6379528058892382}, 
 {-0.1913140762097146, 0.5741575253003144}, {-0.18336069932013024, 
  0.5103622447113906}, {-0.1738095641242794, 0.44656696412246677}, 
 {-0.16348277175539472, 0.38277168353354296}, 
 {-0.15368057486906786, 0.3189764029446191}, 
 {-0.1442778333781476, 0.2551811223556953}, {-0.13709303103432216, 
  0.19138584176677148}, {-0.13106252803326734, 0.12759056117784764}, 
 {-0.12727210493469454, 0.06379528058892382}, {-0.12601478268640576, 0.}, 
 {-0.12727210493469454, -0.06379528058892382}, 
 {-0.13106252803326734, -0.12759056117784764}, 
 {-0.13709303103432216, -0.19138584176677148}, 
 {-0.1442778333781476, -0.2551811223556953}, 
 {-0.15368057486906786, -0.3189764029446191}, 
 {-0.16348277175539472, -0.38277168353354296}, 
 {-0.1738095641242794, -0.44656696412246677}, 
 {-0.18336069932013024, -0.5103622447113906}, 
 {-0.1913140762097146, -0.5741575253003144}, 
 {-0.19664098865667992, -0.6379528058892382}, 
 {-0.1981578759942939, -0.701748086478162}, {-0.1947810572968999, 
  -0.7655433670670859}, {-0.18501950708493176, -0.8293386476560097}, 
 {-0.16743385919126552, -0.8931339282449335}, 
 {-0.14087875225349217, -0.9569292088338573}, 
 {-0.10361629934210598, -1.0207244894227812}, 
 {-0.0539674022966935, -1.084519770011705}, {0.009613114172881798, 
  -1.1483150506006288}, {0.08898166761117698, -1.2121103311895527}, 
 {0.186032434916096, -1.2759056117784764}}


==> PlotDaten/contoursv4a.dat <==
{{0.9999999999999928, 1.3221154122870513}, {0.8223565821658209, 
  1.2560096416726987}, {0.6688793027422566, 1.189903871058346}, 
 {0.537619090248506, 1.1237981004439936}, {0.42618592613734774, 
  1.057692329829641}, {0.33266103634725314, 0.9915865592152885}, 
 {0.2551325271839246, 0.9254807886009359}, {0.19166188962770053, 
  0.8593750179865833}, {0.14070028915112953, 0.7932692473722307}, 
 {0.1004153974744399, 0.7271634767578782}, {0.06933777794269516, 
  0.6610577061435257}, {0.04595601894930479, 0.594951935529173}, 
 {0.029052511149433746, 0.5288461649148205}, 
 {0.01721331884226064, 0.4627403943004679}, {0.009485012308879034, 
  0.39663462368611535}, {0.00455337457013736, 0.33052885307176283}, 
 {0.001991871785075351, 0.26442308245741025}, 
 {0.0006107943286492237, 0.19831731184305768}, 
 {0.00037058992158414683, 0.13221154122870513}, 
 {0.0001182957877031072, 0.06610577061435256}, {0, 0.}, 
 {0.0001182957877031072, -0.06610577061435256}, 
 {0.00037058992158414683, -0.13221154122870513}, 
 {0.0006107943286492237, -0.19831731184305768}, 
 {0.001991871785075351, -0.26442308245741025}, 
 {0.00455337457013736, -0.33052885307176283}, 
 {0.009485012308879034, -0.39663462368611535}, 
 {0.01721331884226064, -0.4627403943004679}, 
 {0.029052511149433746, -0.5288461649148205}, 
 {0.04595601894930479, -0.594951935529173}, {0.06933777794269516, 
  -0.6610577061435257}, {0.1004153974744399, -0.7271634767578782}, 
 {0.14070028915112953, -0.7932692473722307}, 
 {0.19166188962770053, -0.8593750179865833}, 
 {0.2551325271839246, -0.9254807886009359}, {0.33266103634725314, 
  -0.9915865592152885}, {0.42618592613734774, -1.057692329829641}, 
 {0.537619090248506, -1.1237981004439936}, {0.6688793027422566, 
  -1.189903871058346}, {0.8223565821658209, -1.2560096416726987}, 
 {0.9999999999999928, -1.3221154122870513}}


==> PlotDaten/contoursv4b.dat <==
{{0.4347733410326907, 1.0632277827138539}, {0.35709913497964285, 
  1.0100663935781613}, {0.29013839632548827, 0.9569050044424685}, 
 {0.2327842896082244, 0.9037436153067758}, {0.18424307654533867, 
  0.8505822261710831}, {0.14353232199120708, 0.7974208370353905}, 
 {0.10991165727310365, 0.7442594478996978}, {0.08234800022909497, 
  0.6910980587640051}, {0.06033439531655313, 0.6379366696283124}, 
 {0.04300521910595598, 0.5847752804926196}, {0.029654799002412136, 
  0.5316138913569269}, {0.019637134269086767, 0.47845250222123425}, 
 {0.012350266119600398, 0.42529111308554157}, 
 {0.007345685800718232, 0.3721297239498489}, 
 {0.00408258938142618, 0.3189683348141562}, {0.002018173591963192, 
  0.26580694567846347}, {0.0009202455076078274, 0.21264555654277079}, 
 {0.000473116253188419, 0.1594841674070781}, {0.0002651827136423415, 
  0.10632277827138539}, {0.00008073418893274993, 0.053161389135692697}, 
 {0, 0.}, {0.00008073418893274993, 
  -0.053161389135692697}, {0.0002651827136423415, -0.10632277827138539}, 
 {0.000473116253188419, -0.1594841674070781}, 
 {0.0009202455076078274, -0.21264555654277079}, 
 {0.002018173591963192, -0.26580694567846347}, 
 {0.00408258938142618, -0.3189683348141562}, 
 {0.007345685800718232, -0.3721297239498489}, 
 {0.012350266119600398, -0.42529111308554157}, 
 {0.019637134269086767, -0.47845250222123425}, 
 {0.029654799002412136, -0.5316138913569269}, 
 {0.04300521910595598, -0.5847752804926196}, 
 {0.06033439531655313, -0.6379366696283124}, 
 {0.08234800022909497, -0.6910980587640051}, 
 {0.10991165727310365, -0.7442594478996978}, 
 {0.14353232199120708, -0.7974208370353905}, 
 {0.18424307654533867, -0.8505822261710831}, 
 {0.2327842896082244, -0.9037436153067758}, {0.29013839632548827, 
  -0.9569050044424685}, {0.35709913497964285, -1.0100663935781613}, 
 {0.4347733410326907, -1.0632277827138539}}


==> PlotDaten/contoursv5a.dat <==
{{0.9999999999999999, 1.1367958004307044}, 
 {0.869878453616972, 1.0799560104091692}, {0.7552906909272733, 
  1.0231162203876338}, {0.6548430118966723, 0.9662764303660987}, 
 {0.567282516713935, 0.9094366403445635}, {0.49158134085740435, 
  0.8525968503230283}, {0.42645639054603973, 0.7957570603014931}, 
 {0.3708826313615393, 0.7389172702799578}, {0.32388429050171663, 
  0.6820774802584226}, {0.2844366966728165, 0.6252376902368875}, 
 {0.25175985663759515, 0.5683979002153522}, 
 {0.2248592119266629, 0.5115581101938169}, {0.20307030810196403, 
  0.45471832017228175}, {0.18557803633772846, 0.39787853015074653}, 
 {0.17183827506084395, 0.3410387401292113}, {0.16112841333140607, 
  0.2841989501076761}, {0.15310890367168656, 0.22735916008614088}, 
 {0.14732667108358366, 0.17051937006460566}, 
 {0.14353880111943265, 0.11367958004307044}, 
 {0.14122307931342487, 0.05683979002153522}, {0.1404198343504123, 0.}, 
 {0.14122307931342487, -0.05683979002153522}, 
 {0.14353880111943265, -0.11367958004307044}, 
 {0.14732667108358366, -0.17051937006460566}, 
 {0.15310890367168656, -0.22735916008614088}, 
 {0.16112841333140607, -0.2841989501076761}, 
 {0.17183827506084395, -0.3410387401292113}, 
 {0.18557803633772846, -0.39787853015074653}, 
 {0.20307030810196403, -0.45471832017228175}, 
 {0.2248592119266629, -0.5115581101938169}, {0.25175985663759515, 
  -0.5683979002153522}, {0.2844366966728165, -0.6252376902368875}, 
 {0.32388429050171663, -0.6820774802584226}, 
 {0.3708826313615393, -0.7389172702799578}, {0.42645639054603973, 
  -0.7957570603014931}, {0.49158134085740435, -0.8525968503230283}, 
 {0.567282516713935, -0.9094366403445635}, {0.6548430118966723, 
  -0.9662764303660987}, {0.7552906909272733, -1.0231162203876338}, 
 {0.869878453616972, -1.0799560104091692}, {0.9999999999999999, 
  -1.1367958004307044}}


==> PlotDaten/contoursv5b.dat <==
{{0.5790497537262422, 0.9175513568991738}, {0.5157534607006306, 
  0.8716737890542151}, {0.45959319678682153, 0.8257962212092563}, 
 {0.410037976673729, 0.7799186533642977}, {0.3665526538089521, 
  0.734041085519339}, {0.3285486626023699, 0.6881635176743803}, 
 {0.2955306518985355, 0.6422859498294217}, {0.2671053736610472, 
  0.5964083819844629}, {0.24270266723494005, 0.5505308141395042}, 
 {0.22199377030418416, 0.5046532462945456}, {0.20447381178420787, 
  0.4587756784495869}, {0.18981713173671133, 0.41289811060462817}, 
 {0.1776907055635395, 0.3670205427596695}, {0.16768872405664442, 
  0.32114297491471083}, {0.15972716671476153, 0.2752654070697521}, 
 {0.15332662443652453, 0.22938783922479344}, 
 {0.14854529062252766, 0.18351027137983475}, 
 {0.14493726213187608, 0.13763270353487606}, 
 {0.14246544731366123, 0.09175513568991737}, 
 {0.14095157653061743, 0.04587756784495869}, {0.1404198343504123, 0.}, 
 {0.14095157653061743, -0.04587756784495869}, 
 {0.14246544731366123, -0.09175513568991737}, 
 {0.14493726213187608, -0.13763270353487606}, 
 {0.14854529062252766, -0.18351027137983475}, 
 {0.15332662443652453, -0.22938783922479344}, 
 {0.15972716671476153, -0.2752654070697521}, 
 {0.16768872405664442, -0.32114297491471083}, 
 {0.1776907055635395, -0.3670205427596695}, {0.18981713173671133, 
  -0.41289811060462817}, {0.20447381178420787, -0.4587756784495869}, 
 {0.22199377030418416, -0.5046532462945456}, 
 {0.24270266723494005, -0.5505308141395042}, 
 {0.2671053736610472, -0.5964083819844629}, 
 {0.2955306518985355, -0.6422859498294217}, 
 {0.3285486626023699, -0.6881635176743803}, 
 {0.3665526538089521, -0.734041085519339}, 
 {0.410037976673729, -0.7799186533642977}, {0.45959319678682153, 
  -0.8257962212092563}, {0.5157534607006306, -0.8716737890542151}, 
 {0.5790497537262422, -0.9175513568991738}}


==> PlotDaten/contoursv6a.dat <==
{{1.0000000000000306, 0.891319641211199}, {0.9205989848458006, 
  0.846753659150639}, {0.8488511056750832, 0.8021876770900791}, 
 {0.7842029633034425, 0.7576216950295191}, 
 {0.726129834834221, 0.7130557129689592}, {0.6742152354411205, 
  0.6684897309083992}, {0.6279835238549046, 0.6239237488478393}, 
 {0.5869457348756678, 0.5793577667872793}, 
 {0.550761021279477, 0.5347917847267194}, {0.5188903984087752, 
  0.49022580266615945}, {0.49122052864621246, 0.4456598206055995}, 
 {0.4671632721403124, 0.40109383854503955}, 
 {0.4465489593255495, 0.3565278564844796}, {0.42898319538709306, 
  0.31196187442391965}, {0.4143742665041021, 0.2673958923633597}, 
 {0.4023556262420847, 0.22282991030279975}, {0.39279010112381857, 
  0.1782639282422398}, {0.3855130790307752, 0.13369794618167985}, 
 {0.3803804782356686, 0.0891319641211199}, {0.3773403627494034, 
  0.04456598206055995}, {0.3763363248428627, 0.}, 
 {0.3773403627494034, -0.04456598206055995}, 
 {0.3803804782356686, -0.0891319641211199}, 
 {0.3855130790307752, -0.13369794618167985}, 
 {0.39279010112381857, -0.1782639282422398}, 
 {0.4023556262420847, -0.22282991030279975}, 
 {0.4143742665041021, -0.2673958923633597}, {0.42898319538709306, 
  -0.31196187442391965}, {0.4465489593255495, -0.3565278564844796}, 
 {0.4671632721403124, -0.40109383854503955}, 
 {0.49122052864621246, -0.4456598206055995}, 
 {0.5188903984087752, -0.49022580266615945}, 
 {0.550761021279477, -0.5347917847267194}, {0.5869457348756678, 
  -0.5793577667872793}, {0.6279835238549046, -0.6239237488478393}, 
 {0.6742152354411205, -0.6684897309083992}, 
 {0.726129834834221, -0.7130557129689592}, {0.7842029633034425, 
  -0.7576216950295191}, {0.8488511056750832, -0.8021876770900791}, 
 {0.9205989848458006, -0.846753659150639}, {1.0000000000000306, 
  -0.891319641211199}}


==> PlotDaten/contoursv6b.dat <==
{{0.7385972580825331, 0.7230528914505043}, {0.6949895155161916, 
  0.6869002468779791}, {0.6551617853160904, 0.6507476023054539}, 
 {0.6190035303974558, 0.6145949577329287}, {0.5861711425247237, 
  0.5784423131604035}, {0.5565089157217185, 0.5422896685878783}, 
 {0.5298016976060904, 0.5061370240153531}, {0.5058287805246906, 
  0.46998437944282784}, {0.48444662825520834, 0.43383173487030263}, 
 {0.4654598936187352, 0.3976790902977774}, {0.4486810384361314, 
  0.36152644572525217}, {0.4339869247541947, 0.32537380115272696}, 
 {0.42115800639401807, 0.28922115658020175}, 
 {0.4101908244408738, 0.25306851200767655}, 
 {0.400932817430387, 0.21691586743515132}, {0.3932582188886523, 
  0.18076322286262608}, {0.3870619266041645, 0.14461057829010088}, 
 {0.38236375589558774, 0.10845793371757566}, 
 {0.3789754468962336, 0.07230528914505044}, 
 {0.3770047458197121, 0.03615264457252522}, {0.3763363248428627, 0.}, 
 {0.3770047458197121, -0.03615264457252522}, 
 {0.3789754468962336, -0.07230528914505044}, 
 {0.38236375589558774, -0.10845793371757566}, 
 {0.3870619266041645, -0.14461057829010088}, 
 {0.3932582188886523, -0.18076322286262608}, 
 {0.400932817430387, -0.21691586743515132}, 
 {0.4101908244408738, -0.25306851200767655}, 
 {0.42115800639401807, -0.28922115658020175}, 
 {0.4339869247541947, -0.32537380115272696}, 
 {0.4486810384361314, -0.36152644572525217}, 
 {0.4654598936187352, -0.3976790902977774}, {0.48444662825520834, 
  -0.43383173487030263}, {0.5058287805246906, -0.46998437944282784}, 
 {0.5298016976060904, -0.5061370240153531}, 
 {0.5565089157217185, -0.5422896685878783}, 
 {0.5861711425247237, -0.5784423131604035}, 
 {0.6190035303974558, -0.6145949577329287}, 
 {0.6551617853160904, -0.6507476023054539}, 
 {0.6949895155161916, -0.6869002468779791}, 
 {0.7385972580825331, -0.7230528914505043}}


==> PlotDaten/contoursz1.dat <==
{{1.0000000000000009, 1.6467260939740667}, {0.7322587848228842, 
  1.5643897892753633}, {0.5102636400979108, 1.48205348457666}, 
 {0.32904260219288156, 1.3997171798779566}, 
 {0.1838054722908992, 1.3173808751792533}, {0.06994607760863465, 
  1.23504457048055}, {-0.017199914248948428, 1.1527082657818466}, 
 {-0.08150155266523662, 1.0703719610831433}, 
 {-0.12664796745304, 0.9880356563844399}, {-0.157460131306418, 
  0.9056993516857367}, {-0.1771452560682222, 0.8233630469870333}, 
 {-0.18919625001455603, 0.74102674228833}, {-0.19830230456752543, 
  0.6586904375896266}, {-0.20569523084179822, 0.5763541328909233}, 
 {-0.21167168817223347, 0.49401782819221995}, 
 {-0.21644774992061208, 0.41168152349351667}, 
 {-0.2201797496815572, 0.3293452187948133}, {-0.22297957059785897, 
  0.24700891409610998}, {-0.22492851383745807, 0.16467260939740666}, 
 {-0.22607867028372255, 0.08233630469870333}, {-0.22645970925362022, 0.}, 
 {-0.22607867028372255, -0.08233630469870333}, 
 {-0.22492851383745807, -0.16467260939740666}, 
 {-0.22297957059785897, -0.24700891409610998}, 
 {-0.2201797496815572, -0.3293452187948133}, 
 {-0.21644774992061208, -0.41168152349351667}, 
 {-0.21167168817223347, -0.49401782819221995}, 
 {-0.20569523084179822, -0.5763541328909233}, 
 {-0.19830230456752543, -0.6586904375896266}, 
 {-0.18919625001455603, -0.74102674228833}, {-0.1771452560682222, 
  -0.8233630469870333}, {-0.157460131306418, -0.9056993516857367}, 
 {-0.12664796745304, -0.9880356563844399}, {-0.08150155266523662, 
  -1.0703719610831433}, {-0.017199914248948428, -1.1527082657818466}, 
 {0.06994607760863465, -1.23504457048055}, {0.1838054722908992, 
  -1.3173808751792533}, {0.32904260219288156, -1.3997171798779566}, 
 {0.5102636400979108, -1.48205348457666}, {0.7322587848228842, 
  -1.5643897892753633}, {1.0000000000000009, -1.6467260939740667}}


==> PlotDaten/contoursz2.dat <==
{{1., 1.4848889764567528}, {0.7767513638007624, 1.410644527633915}, 
 {0.5867283384373293, 1.3364000788110775}, 
 {0.426356759422641, 1.2621556299882397}, {0.29260143967785046, 
  1.1879111811654022}, {0.18237165338195627, 1.1136667323425646}, 
 {0.09301867582904054, 1.0394222835197269}, {0.021595002680522057, 
  0.9651778346968892}, {-0.03404510670277985, 0.8909333858740516}, 
 {-0.0767161105109775, 0.816688937051214}, {-0.10821641826775931, 
  0.7424444882283764}, {-0.13120522860560543, 0.6682000394055387}, 
 {-0.14755765497888582, 0.5939555905827011}, 
 {-0.15997001725455914, 0.5197111417598634}, 
 {-0.16740561806563156, 0.4454666929370258}, 
 {-0.17348084813662595, 0.3712222441141882}, 
 {-0.17830609921433466, 0.29697779529135054}, 
 {-0.18132559174822138, 0.2227333464685129}, 
 {-0.1830521924677901, 0.14848889764567527}, 
 {-0.18407359545631732, 0.07424444882283764}, {-0.18441358231720364, 0.}, 
 {-0.18407359545631732, -0.07424444882283764}, 
 {-0.1830521924677901, -0.14848889764567527}, 
 {-0.18132559174822138, -0.2227333464685129}, 
 {-0.17830609921433466, -0.29697779529135054}, 
 {-0.17348084813662595, -0.3712222441141882}, 
 {-0.16740561806563156, -0.4454666929370258}, 
 {-0.15997001725455914, -0.5197111417598634}, 
 {-0.14755765497888582, -0.5939555905827011}, 
 {-0.13120522860560543, -0.6682000394055387}, 
 {-0.10821641826775931, -0.7424444882283764}, 
 {-0.0767161105109775, -0.816688937051214}, {-0.03404510670277985, 
  -0.8909333858740516}, {0.021595002680522057, -0.9651778346968892}, 
 {0.09301867582904054, -1.0394222835197269}, 
 {0.18237165338195627, -1.1136667323425646}, 
 {0.29260143967785046, -1.1879111811654022}, 
 {0.426356759422641, -1.2621556299882397}, {0.5867283384373293, 
  -1.3364000788110775}, {0.7767513638007624, -1.410644527633915}, 
 {1., -1.4848889764567528}}


==> PlotDaten/contoursz3.dat <==
{{1., 1.2759056117784764}, {0.8235873950994005, 1.2121103311895527}, 
 {0.6689268418908441, 1.1483150506006288}, {0.5341241634764273, 
  1.084519770011705}, {0.41732294231159267, 1.0207244894227812}, 
 {0.31697800310620394, 0.9569292088338573}, {0.23141024769984753, 
  0.8931339282449335}, {0.15888178916301776, 0.8293386476560097}, 
 {0.09824726613330562, 0.7655433670670859}, {0.04806731244358707, 
  0.701748086478162}, {0.006850902614296084, 0.6379528058892382}, 
 {-0.02648564428022405, 0.5741575253003144}, 
 {-0.05312588890670559, 0.5103622447113906}, 
 {-0.07409853740150113, 0.44656696412246677}, 
 {-0.09022569089784334, 0.38277168353354296}, 
 {-0.10280760205132386, 0.3189764029446191}, 
 {-0.11171913077479143, 0.2551811223556953}, 
 {-0.11877876081993433, 0.19138584176677148}, 
 {-0.1229228523824283, 0.12759056117784764}, 
 {-0.12523718602198478, 0.06379528058892382}, {-0.12601478268640576, 0.}, 
 {-0.12523718602198478, -0.06379528058892382}, 
 {-0.1229228523824283, -0.12759056117784764}, 
 {-0.11877876081993433, -0.19138584176677148}, 
 {-0.11171913077479143, -0.2551811223556953}, 
 {-0.10280760205132386, -0.3189764029446191}, 
 {-0.09022569089784334, -0.38277168353354296}, 
 {-0.07409853740150113, -0.44656696412246677}, 
 {-0.05312588890670559, -0.5103622447113906}, 
 {-0.02648564428022405, -0.5741575253003144}, 
 {0.006850902614296084, -0.6379528058892382}, 
 {0.04806731244358707, -0.701748086478162}, {0.09824726613330562, 
  -0.7655433670670859}, {0.15888178916301776, -0.8293386476560097}, 
 {0.23141024769984753, -0.8931339282449335}, 
 {0.31697800310620394, -0.9569292088338573}, 
 {0.41732294231159267, -1.0207244894227812}, 
 {0.5341241634764273, -1.084519770011705}, {0.6689268418908441, 
  -1.1483150506006288}, {0.8235873950994005, -1.2121103311895527}, 
 {1., -1.2759056117784764}}


==> PlotDaten/contoursz4.dat <==
{{0.9999999999999998, 1.0632277827138539}, {0.8672161946976393, 
  1.0100663935781613}, {0.7479719900890086, 0.9569050044424685}, 
 {0.6411605507121052, 0.9037436153067758}, {0.5459881382844165, 
  0.8505822261710831}, {0.46147231766031843, 0.7974208370353905}, 
 {0.3868727201670851, 0.7442594478996978}, {0.3211562636427831, 
  0.6910980587640051}, {0.26381599254478444, 0.6379366696283124}, 
 {0.21398628344356696, 0.5847752804926196}, 
 {0.1709614637442394, 0.5316138913569269}, {0.13409553270996685, 
  0.47845250222123425}, {0.10278653155436986, 0.42529111308554157}, 
 {0.0765859515242136, 0.3721297239498489}, {0.05495298868848401, 
  0.3189683348141562}, {0.03734483977742001, 0.26580694567846347}, 
 {0.023529311866300192, 0.21264555654277079}, 
 {0.013190716079952876, 0.1594841674070781}, 
 {0.005917449303315433, 0.10632277827138539}, 
 {0.0014938008363510227, 0.053161389135692697}, {0, 0.}, 
 {0.0014938008363510227, -0.053161389135692697}, 
 {0.005917449303315433, -0.10632277827138539}, 
 {0.013190716079952876, -0.1594841674070781}, 
 {0.023529311866300192, -0.21264555654277079}, 
 {0.03734483977742001, -0.26580694567846347}, 
 {0.05495298868848401, -0.3189683348141562}, 
 {0.0765859515242136, -0.3721297239498489}, {0.10278653155436986, 
  -0.42529111308554157}, {0.13409553270996685, -0.47845250222123425}, 
 {0.1709614637442394, -0.5316138913569269}, {0.21398628344356696, 
  -0.5847752804926196}, {0.26381599254478444, -0.6379366696283124}, 
 {0.3211562636427831, -0.6910980587640051}, 
 {0.3868727201670851, -0.7442594478996978}, {0.46147231766031843, 
  -0.7974208370353905}, {0.5459881382844165, -0.8505822261710831}, 
 {0.6411605507121052, -0.9037436153067758}, 
 {0.7479719900890086, -0.9569050044424685}, 
 {0.8672161946976393, -1.0100663935781613}, 
 {0.9999999999999998, -1.0632277827138539}}


==> PlotDaten/contoursz5.dat <==
{{0.9999999999999997, 0.9175513568991738}, {0.8956610579626967, 
  0.8716737890542151}, {0.800562896268565, 0.8257962212092563}, 
 {0.7141745296065187, 0.7799186533642977}, {0.6359608114241568, 
  0.734041085519339}, {0.5653331761313585, 0.6881635176743803}, 
 {0.5017962725726767, 0.6422859498294217}, {0.4449568527117097, 
  0.5964083819844629}, {0.3942447558934927, 0.5505308141395042}, 
 {0.3493312198019958, 0.5046532462945456}, {0.30971137335264726, 
  0.4587756784495869}, {0.2750595566071472, 0.41289811060462817}, 
 {0.2450427449673407, 0.3670205427596695}, {0.21925512922517973, 
  0.32114297491471083}, {0.1976126888793997, 0.2752654070697521}, 
 {0.17963601482863437, 0.22938783922479344}, 
 {0.16538330047347796, 0.18351027137983475}, 
 {0.1544086426730356, 0.13763270353487606}, 
 {0.1466749497763988, 0.09175513568991737}, {0.14200395214630182, 
  0.04587756784495869}, {0.1404198343504123, 0.}, 
 {0.14200395214630182, -0.04587756784495869}, 
 {0.1466749497763988, -0.09175513568991737}, 
 {0.1544086426730356, -0.13763270353487606}, 
 {0.16538330047347796, -0.18351027137983475}, 
 {0.17963601482863437, -0.22938783922479344}, 
 {0.1976126888793997, -0.2752654070697521}, {0.21925512922517973, 
  -0.32114297491471083}, {0.2450427449673407, -0.3670205427596695}, 
 {0.2750595566071472, -0.41289811060462817}, 
 {0.30971137335264726, -0.4587756784495869}, 
 {0.3493312198019958, -0.5046532462945456}, 
 {0.3942447558934927, -0.5505308141395042}, 
 {0.4449568527117097, -0.5964083819844629}, 
 {0.5017962725726767, -0.6422859498294217}, 
 {0.5653331761313585, -0.6881635176743803}, 
 {0.6359608114241568, -0.734041085519339}, {0.7141745296065187, 
  -0.7799186533642977}, {0.800562896268565, -0.8257962212092563}, 
 {0.8956610579626967, -0.8716737890542151}, 
 {0.9999999999999997, -0.9175513568991738}}


==> PlotDaten/contoursz6.dat <==
{{1.0000000000000004, 0.7230528914505043}, 
 {0.930905490096706, 0.6869002468779791}, {0.866898006269239, 
  0.6507476023054539}, {0.807867011432826, 0.6145949577329287}, 
 {0.7534688973519028, 0.5784423131604035}, {0.7035479580502939, 
  0.5422896685878783}, {0.6578890411456495, 0.5061370240153531}, 
 {0.6162714389848206, 0.46998437944282784}, 
 {0.5785516153454966, 0.43383173487030263}, 
 {0.5445342230487691, 0.3976790902977774}, {0.5140317239154982, 
  0.36152644572525217}, {0.48692097999248185, 0.32537380115272696}, 
 {0.4629824451008129, 0.28922115658020175}, {0.44221266032576356, 
  0.25306851200767655}, {0.4244590642029591, 0.21691586743515132}, 
 {0.409595890258494, 0.18076322286262608}, {0.3975180362808632, 
  0.14461057829010088}, {0.38824531758873077, 0.10845793371757566}, 
 {0.38158947431540824, 0.07230528914505044}, 
 {0.37765825267450576, 0.03615264457252522}, {0.3763363248428627, 0.}, 
 {0.37765825267450576, -0.03615264457252522}, 
 {0.38158947431540824, -0.07230528914505044}, 
 {0.38824531758873077, -0.10845793371757566}, 
 {0.3975180362808632, -0.14461057829010088}, 
 {0.409595890258494, -0.18076322286262608}, 
 {0.4244590642029591, -0.21691586743515132}, 
 {0.44221266032576356, -0.25306851200767655}, 
 {0.4629824451008129, -0.28922115658020175}, 
 {0.48692097999248185, -0.32537380115272696}, 
 {0.5140317239154982, -0.36152644572525217}, 
 {0.5445342230487691, -0.3976790902977774}, 
 {0.5785516153454966, -0.43383173487030263}, 
 {0.6162714389848206, -0.46998437944282784}, 
 {0.6578890411456495, -0.5061370240153531}, 
 {0.7035479580502939, -0.5422896685878783}, 
 {0.7534688973519028, -0.5784423131604035}, 
 {0.807867011432826, -0.6145949577329287}, 
 {0.866898006269239, -0.6507476023054539}, 
 {0.930905490096706, -0.6869002468779791}, {1.0000000000000004, 
  -0.7230528914505043}}


==> PlotDaten/entropiemaximum.dat <==
{{-1., 1.4142135623730951}, {-0.9201122281505791, 1.3788582233137678}, 
 {-0.8508174290304005, 1.3435028842544403}, {-0.7894131025958864, 
  1.308147545195113}, {-0.735192425271379, 1.2727922061357857}, 
 {-0.6859551454795932, 1.2374368670764582}, {-0.6404688183922428, 
  1.2020815280171309}, {-0.5979955031456585, 1.1667261889578033}, 
 {-0.5580164554439334, 1.1313708498984762}, {-0.5202006332019465, 
  1.0960155108391487}, {-0.4843310261521923, 1.0606601717798214}, 
 {-0.4502065583941034, 1.0253048327204939}, {-0.41771294199145514, 
  0.9899494936611666}, {-0.3867500309388219, 0.9545941546018393}, 
 {-0.35723832519085474, 0.9192388155425119}, 
 {-0.32911419145727466, 0.8838834764831844}, 
 {-0.3023453960941286, 0.848528137423857}, {-0.2768478406711945, 
  0.8131727983645296}, {-0.2526011729042267, 0.7778174593052024}, 
 {-0.22957443396260196, 0.742462120245875}, {-0.20774146149799746, 
  0.7071067811865476}, {-0.18710786436749985, 0.6717514421272202}, 
 {-0.16759855076093202, 0.6363961030678928}, 
 {-0.14921845522408983, 0.6010407640085654}, 
 {-0.1319526618101669, 0.5656854249492381}, {-0.1157884151888046, 
  0.5303300858899107}, {-0.10071461868710102, 0.4949747468305833}, 
 {-0.08670394245788608, 0.45961940777125593}, 
 {-0.07379740008504958, 0.4242640687119285}, 
 {-0.06195275216010838, 0.3889087296526012}, 
 {-0.05116097112091135, 0.3535533905932738}, 
 {-0.04141460681701896, 0.3181980515339464}, 
 {-0.0327075579382773, 0.28284271247461906}, 
 {-0.02503483172063562, 0.24748737341529164}, 
 {-0.018392375259019333, 0.21213203435596426}, 
 {-0.012776903054351458, 0.1767766952966369}, 
 {-0.008185792058084599, 0.14142135623730953}, 
 {-0.0046169755311421205, 0.10606601717798213}, 
 {-0.002068906082338013, 0.07071067811865477}, 
 {-0.0005404906884138801, 0.03535533905932738}, {0., 0.}, 
 {-0.0005404906884138801, -0.03535533905932738}, 
 {-0.002068906082338013, -0.07071067811865477}, 
 {-0.0046169755311421205, -0.10606601717798213}, 
 {-0.008185792058084599, -0.14142135623730953}, 
 {-0.012776903054351458, -0.1767766952966369}, 
 {-0.018392375259019333, -0.21213203435596426}, 
 {-0.02503483172063562, -0.24748737341529164}, 
 {-0.0327075579382773, -0.28284271247461906}, 
 {-0.04141460681701896, -0.3181980515339464}, 
 {-0.05116097112091135, -0.3535533905932738}, 
 {-0.06195275216010838, -0.3889087296526012}, 
 {-0.07379740008504958, -0.4242640687119285}, 
 {-0.08670394245788608, -0.45961940777125593}, 
 {-0.10071461868710102, -0.4949747468305833}, 
 {-0.1157884151888046, -0.5303300858899107}, 
 {-0.1319526618101669, -0.5656854249492381}, 
 {-0.14921845522408983, -0.6010407640085654}, 
 {-0.16759855076093202, -0.6363961030678928}, 
 {-0.18710786436749985, -0.6717514421272202}, 
 {-0.20774146149799746, -0.7071067811865476}, 
 {-0.22957443396260196, -0.742462120245875}, 
 {-0.2526011729042267, -0.7778174593052024}, 
 {-0.2768478406711945, -0.8131727983645296}, 
 {-0.3023453960941286, -0.848528137423857}, {-0.32911419145727466, 
  -0.8838834764831844}, {-0.35723832519085474, -0.9192388155425119}, 
 {-0.3867500309388219, -0.9545941546018393}, 
 {-0.41771294199145514, -0.9899494936611666}, 
 {-0.4502065583941034, -1.0253048327204939}, 
 {-0.4843310261521923, -1.0606601717798214}, 
 {-0.5202006332019465, -1.0960155108391487}, 
 {-0.5580164554439334, -1.1313708498984762}, 
 {-0.5979955031456585, -1.1667261889578033}, 
 {-0.6404688183922428, -1.2020815280171309}, 
 {-0.6859551454795932, -1.2374368670764582}, 
 {-0.735192425271379, -1.2727922061357857}, {-0.7894131025958864, 
  -1.308147545195113}, {-0.8508174290304005, -1.3435028842544403}, 
 {-0.9201122281505791, -1.3788582233137678}, {-1., -1.4142135623730951}}


==> PlotDaten/lmlv.dat <==
{{-1.6424667651499103, -1.9}, 
 {-1.5839400380736512, -1.8}, {-1.5266999953711318, -1.7}, 
 {-1.470887099832454, -1.6}, {-1.416656136122606, -1.5}, 
 {-1.3641773400725055, -1.4}, {-1.3136374778111928, -1.3}, 
 {-1.2652407862867465, -1.2}, {-1.2192096400534356, -1.1}, 
 {-1.175784746067794, -1.}, {-1.1352245920889077, -0.9}, 
 {-1.0978037884826535, -0.8}, {-1.063809868982112, -0.7}, 
 {-1.0335380831923582, -0.6}, {-1.0072837749401928, -0.5}, 
 {-0.9853321514704529, -0.4}, {-0.9679456546370204, -0.3}, 
 {-0.9553497353002283, -0.2}, {-0.9477184928222672, -0.1}, 
 {-0.9477184928222672, 0.1}, {-0.9553497353002283, 0.2}, 
 {-0.9679456546370204, 0.3}, {-0.9853321514704529, 0.4}, 
 {-1.0072837749401928, 0.5}, {-1.0335380831923582, 0.6}, 
 {-1.063809868982112, 0.7}, {-1.0978037884826535, 0.8}, 
 {-1.1352245920889077, 0.9}, {-1.175784746067794, 1.}, 
 {-1.2192096400534356, 1.1}, {-1.2652407862867465, 1.2}, 
 {-1.3136374778111928, 1.3}, {-1.3641773400725055, 1.4}, 
 {-1.416656136122606, 1.5}, {-1.470887099832454, 1.6}, 
 {-1.5266999953711318, 1.7}, {-1.5839400380736512, 1.8}, 
 {-1.6424667651499103, 1.9}}

